Limitation of capsule networks

A recently proposed method in deep learning groups multiple neurons to capsules such that each capsule represents an object or part of an object. Routing algorithms route the output of capsules from lower-level layers to upper-level layers. In this paper, we prove that state-of-the-art routing procedures decrease the expressivity of capsule networks. More precisely, it is shown that EM-routing and routing-by-agreement prevent capsule networks from distinguishing inputs and their negative counterpart. Therefore, only symmetric functions can be expressed by capsule networks, and it can be concluded that they are not universal approximators. We also theoretically motivate and empirically show that this limitation affects the training of deep capsule networks negatively. Therefore, we present an incremental improvement for state-of-the-art routing algorithms that solves the aforementioned limitation and stabilizes the training of capsule networks.

==> data/bias_10.csv <==
Wall time,Step,Value
1602680338.188704,0,0.10106170177459717
1602680479.948426,468,0.9459134340286255
1602680584.315853,936,0.9713541865348816
1602680688.904863,1404,0.973557710647583
1602680793.482345,1872,0.9753605723381042
1602680897.939104,2340,0.9821714758872986
1602681002.717699,2808,0.9801682829856873
1602681107.217386,3276,0.9823718070983887
1602681211.539942,3744,0.9858773946762085
1602681316.092018,4212,0.9823718070983887
1602681420.440519,4680,0.9850761294364929
1602681524.654099,5148,0.9863781929016113
1602681628.85649,5616,0.9864783883094788
1602681733.31288,6084,0.9841746687889099
1602681837.61255,6552,0.9815705418586731
1602681941.9341,7020,0.9883813858032227
1602682046.922373,7488,0.9880809187889099
1602682151.446831,7956,0.9888821840286255
1602682255.869592,8424,0.9871794581413269
1602682360.418786,8892,0.9880809187889099
1602682464.891717,9360,0.9875801205635071
1602682569.560952,9828,0.9820713400840759
1602682673.993113,10296,0.9900841116905212
1602682778.378086,10764,0.9848757982254028
1602682882.830007,11232,0.9872796535491943
1602682987.442076,11700,0.98828125
1602683091.841974,12168,0.9888821840286255
1602683196.155035,12636,0.9897836446762085
1602683300.452779,13104,0.9910857081413269
1602683404.815265,13572,0.9884815812110901


==> data/bias_7.csv <==
Wall time,Step,Value
1602748608.68476,0,0.10336538404226303
1602748747.499214,468,0.9709535241127014
1602748857.490342,936,0.9824719429016113
1602748965.143224,1404,0.9840745329856873
1602749071.944157,1872,0.9884815812110901
1602749188.14718,2340,0.9883813858032227
1602749299.3935,2808,0.9905849099159241
1602749406.202618,3276,0.9907852411270142
1602749513.034145,3744,0.9899839758872986
1602749625.696756,4212,0.991286039352417
1602749737.473448,4680,0.9916867017745972
1602749844.313196,5148,0.9910857081413269
1602749950.916037,5616,0.993088960647583
1602750066.45288,6084,0.9925881624221802
1602750174.669648,6552,0.9911859035491943
1602750281.739628,7020,0.9927884340286255
1602750389.346452,7488,0.9920873641967773
1602750499.972369,7956,0.9916867017745972
1602750608.173237,8424,0.9931890964508057
1602750715.094462,8892,0.9928886294364929
1602750821.644105,9360,0.9898838400840759
1602750933.560637,9828,0.9921875
1602751040.966678,10296,0.9931890964508057
1602751148.21295,10764,0.9926882982254028
1602751254.585013,11232,0.9925881624221802
1602751368.67827,11700,0.9937900900840759
1602751477.232234,12168,0.9931890964508057
1602751583.971864,12636,0.9927884340286255
1602751690.691038,13104,0.9939903616905212
1602751805.895995,13572,0.9936898946762085


==> data/bias_8.csv <==
Wall time,Step,Value
1602748609.057707,0,0.09745592623949051
1602748748.500031,468,0.97265625
1602748859.16702,936,0.981370210647583
1602748966.772586,1404,0.983473539352417
1602749073.394874,1872,0.9864783883094788
1602749188.517762,2340,0.9857772588729858
1602749300.254341,2808,0.9884815812110901
1602749406.999001,3276,0.9867788553237915
1602749513.69101,3744,0.9875801205635071
1602749626.250867,4212,0.9888821840286255
1602749737.172194,4680,0.9888821840286255
1602749844.250055,5148,0.9888821840286255
1602749950.94495,5616,0.9902844429016113
1602750066.466243,6084,0.9884815812110901
1602750174.938802,6552,0.9906851053237915
1602750282.026705,7020,0.9895833134651184
1602750389.297597,7488,0.9898838400840759
1602750499.943341,7956,0.9881811141967773
1602750608.339175,8424,0.9908854365348816
1602750715.407755,8892,0.9905849099159241
1602750822.077315,9360,0.9923878312110901
1602750933.764489,9828,0.9915865659713745
1602751041.248174,10296,0.9890825152397156
1602751148.561859,10764,0.9916867017745972
1602751255.033115,11232,0.9911859035491943
1602751368.909932,11700,0.9904847741127014
1602751477.494051,12168,0.9906851053237915
1602751584.574918,12636,0.9920873641967773
1602751692.573932,13104,0.9917868375778198
1602751808.084916,13572,0.9935897588729858


==> data/bias_9.csv <==
Wall time,Step,Value
1602680336.70747,0,0.10086137801408768
1602680473.079269,468,0.9498196840286255
1602680576.610323,936,0.9672476053237915
1602680679.654368,1404,0.9818710088729858
1602680782.766387,1872,0.9835737347602844
1602680885.651091,2340,0.985276460647583
1602680988.673718,2808,0.9864783883094788
1602681091.64762,3276,0.9869791865348816
1602681194.621994,3744,0.9835737347602844
1602681297.61731,4212,0.9871794581413269
1602681400.515852,4680,0.9880809187889099
1602681503.168009,5148,0.9854767918586731
1602681606.171467,5616,0.9869791865348816
1602681709.013994,6084,0.9887820482254028
1602681811.914993,6552,0.9876803159713745
1602681914.667601,7020,0.9910857081413269
1602682017.671293,7488,0.9881811141967773
1602682120.380916,7956,0.9904847741127014
1602682223.071342,8424,0.9899839758872986
1602682325.909682,8892,0.989182710647583
1602682428.857921,9360,0.9897836446762085
1602682531.744951,9828,0.9902844429016113
1602682635.185254,10296,0.9901843070983887
1602682737.991437,10764,0.9916867017745972
1602682840.916035,11232,0.9906851053237915
1602682943.877418,11700,0.9915865659713745
1602683046.797435,12168,0.9907852411270142
1602683149.825531,12636,0.9914863705635071
1602683252.627245,13104,0.9900841116905212
1602683355.580791,13572,0.9904847741127014


==> data/no_bias_10.csv <==
Wall time,Step,Value
1602682667.728161,0,0.09945913404226303
1602682812.06849,468,0.09835737198591232
1602682921.930611,936,0.10346554219722748
1602683032.539386,1404,0.10146234184503555
1602683142.871792,1872,0.1028645858168602
1602683253.295702,2340,0.10306490212678909
1602683363.941359,2808,0.10506810992956161
1602683474.207998,3276,0.10266426205635071
1602683584.541738,3744,0.10606971383094788
1602683694.993083,4212,0.1080729141831398
1602683805.212552,4680,0.10857371985912323
1602683915.3847,5148,0.11047676205635071
1602684025.657293,5616,0.11017628014087677
1602684135.964333,6084,0.10767227411270142
1602684245.847094,6552,0.11077724397182465
1602684356.017545,7020,0.11037660390138626
1602684465.965731,7488,0.11378204822540283
1602684575.839635,7956,0.11037660390138626
1602684685.666821,8424,0.11368189007043839
1602684795.926159,8892,0.11418269574642181
1602684905.666351,9360,0.11217948794364929
1602685015.496839,9828,0.11348157376050949
1602685125.014528,10296,0.11298076808452606
1602685234.643685,10764,0.11268028616905212
1602685344.203155,11232,0.11408253014087677
1602685453.827461,11700,0.11378204822540283
1602685563.145294,12168,0.11328125
1602685672.3991,12636,0.11378204822540283
1602685781.848692,13104,0.11338140815496445
1602685891.089785,13572,0.11348157376050949


==> data/no_bias_7.csv <==
Wall time,Step,Value
1602748846.920393,0,0.09765625
1602748973.553684,468,0.10827323794364929
1602749074.314649,936,0.11628605425357819
1602749185.399093,1404,0.38050881028175354
1602749296.457424,1872,0.9382011294364929
1602749396.847348,2340,0.9713541865348816
1602749497.63063,2808,0.9805688858032227
1602749598.239062,3276,0.9811698794364929
1602749698.360577,3744,0.984375
1602749799.192718,4212,0.9856770634651184
1602749899.489046,4680,0.9856770634651184
1602749999.711481,5148,0.9889823794364929
1602750107.241276,5616,0.9887820482254028
1602750213.69583,6084,0.9868789911270142
1602750313.982481,6552,0.9897836446762085
1602750416.059281,7020,0.9895833134651184
1602750517.184454,7488,0.9911859035491943
1602750617.428359,7956,0.9909855723381042
1602750718.786613,8424,0.9904847741127014
1602750819.180258,8892,0.9907852411270142
1602750919.62035,9360,0.9903846383094788
1602751036.828026,9828,0.9902844429016113
1602751138.01826,10296,0.991286039352417
1602751238.282955,10764,0.9917868375778198
1602751339.028389,11232,0.9931890964508057
1602751439.471613,11700,0.9932892918586731
1602751539.745052,12168,0.9928886294364929
1602751640.548852,12636,0.9925881624221802
1602751741.347348,13104,0.9885817170143127
1602751842.006783,13572,0.9918870329856873


==> data/no_bias_8.csv <==
Wall time,Step,Value
1602748862.606051,0,0.10326522588729858
1602748999.863302,468,0.10296474397182465
1602749108.734059,936,0.10166265815496445
1602749217.98499,1404,0.10496795177459717
1602749335.208891,1872,0.10106170177459717
1602749444.096784,2340,0.11047676205635071
1602749553.239103,2808,0.11177884787321091
1602749674.81985,3276,0.10216346383094788
1602749783.513509,3744,0.11328125
1602749892.003754,4212,0.1599559336900711
1602750000.451964,4680,0.8259214758872986
1602750115.02519,5148,0.9514222741127014
1602750223.903053,5616,0.973557710647583
1602750332.223875,6084,0.9755609035491943
1602750449.149802,6552,0.9835737347602844
1602750556.743953,7020,0.9824719429016113
1602750665.114319,7488,0.9877804517745972
1602750785.804604,7956,0.9867788553237915
1602750894.027529,8424,0.9868789911270142
1602751001.804622,8892,0.9884815812110901
1602751109.819528,9360,0.9865785241127014
1602751227.49889,9828,0.9875801205635071
1602751335.386187,10296,0.9871794581413269
1602751444.134167,10764,0.9902844429016113
1602751551.960757,11232,0.9895833134651184
1602751661.639078,11700,0.9909855723381042
1602751771.983771,12168,0.9878805875778198
1602751879.747582,12636,0.9896835088729858
1602751987.486054,13104,0.9907852411270142
1602752099.970258,13572,0.98828125


==> data/no_bias_9.csv <==
Wall time,Step,Value
1602682666.105784,0,0.09985977411270142
1602682805.664664,468,0.09915865212678909
1602682913.681981,936,0.10066105425357819
1602683021.890602,1404,0.09855769574642181
1602683130.517455,1872,0.09525240212678909
1602683238.771735,2340,0.0989583358168602
1602683347.003112,2808,0.10456730425357819
1602683455.117029,3276,0.10556890815496445
1602683563.534095,3744,0.10376602411270142
1602683671.766124,4212,0.10126201808452606
1602683780.113782,4680,0.10036057978868484
1602683888.192725,5148,0.09965945780277252
1602683996.245979,5616,0.10186298191547394
1602684104.307505,6084,0.10586939007043839
1602684212.529806,6552,0.09915865212678909
1602684320.633659,7020,0.10086137801408768
1602684428.910501,7488,0.10116185992956161
1602684536.966317,7956,0.10596954822540283
1602684645.078581,8424,0.10266426205635071
1602684752.915371,8892,0.09845753014087677
1602684860.567326,9360,0.14032451808452606
1602684968.269784,9828,0.5002003312110901
1602685076.02091,10296,0.8131009340286255
1602685183.66821,10764,0.9617387652397156
1602685291.323668,11232,0.9742588400840759
1602685399.448106,11700,0.9787660241127014
1602685507.170541,12168,0.9779647588729858
1602685614.882286,12636,0.9806690812110901
1602685722.485119,13104,0.9835737347602844
1602685830.399565,13572,0.9855769276618958

